WASP 0346-21: An EL CVn-Type Eclipsing Binary with Multiperiodic Pulsations in a Triple System

VLT/UVES spectroscopic and TESS photometric observations for WASP 0346-21 allow the direct determination of its physical properties, along with the detection of a circumbinary object and oscillating signals. The high-resolution spectra yielded the radial velocities of all three stars and the atmospheric parameters of $T_{\rm eff,A}$ = 7225$\pm42$ K, [M/H] = 0.30$\pm$0.03 dex, and $v_{\rm A}$$\sin i$ = 78$\pm$5 km s$^{-1}$ of the primary component. The combined analysis of these observations resulted in the fundamental parameters of the eclipsing components and the third light of $l_3$ = 0.043$\pm$0.004, which is consistent with the light contribution of the tertiary star observed in the echelle spectra. WASP 0346-21 A resides within the overlapping main-sequence domain of $\delta$ Sct and $\gamma$ Dor variables, while the secondary component of $M_{\rm B}$ = 0.185$\pm$0.013 M$_\odot$, $R_{\rm B}$ = 0.308$\pm$0.023 R$_\odot$, $T_{\rm eff,B}$ = 10,655$\pm$146 K, and $L_{\rm B}$ = 1.09$\pm$0.17 L$_\odot$ matches well with the low-mass white dwarf (WD) model for $Z$ = 0.01, corresponding to the thick-disk population classified by the Galactic kinematics. Multifrequency analyses were performed on the residual TESS data after removing the binarity effects. The low frequencies around 26.348 day$^{-1}$ and 17.683 day$^{-1}$ are $\delta$ Sct pulsations originating from WASP 0346-21 A, and the high frequencies of 97.996 day$^{-1}$ and 90.460 day$^{-1}$ are considered to be extremely low-mass WD oscillations. These results demonstrate that WASP 0346-21 is a hierarchical triple system, consisting of an EL CVn binary with multiperiodic pulsations in each component and a distant outer tertiary.

==> Table1.dat <==
Table 1. TESS Eclipse Timings of WASP 0346-21
===============================================================
      BJD               Error        Epoch       O-C      Min   
---------------------------------------------------------------
2,458,411.17012      +/-0.00045	    -790.5    +0.00148    II
2,458,411.63412      +/-0.00023	    -790.0    +0.00120    I
2,458,412.09702      +/-0.00018	    -789.5    -0.00019    II
2,458,412.56058      +/-0.00016	    -789.0    -0.00092    I
2,458,413.02630      +/-0.00030	    -788.5    +0.00051    II
2,458,413.49122      +/-0.00020	    -788.0    +0.00114    I
2,458,413.95577      +/-0.00021	    -787.5    +0.00141    II
2,458,414.41820      +/-0.00007	    -787.0    -0.00045    I
2,458,414.88220      +/-0.00033	    -786.5    -0.00074    II
2,458,415.34739      +/-0.00012	    -786.0    +0.00016    I
2,458,415.81301      +/-0.00030	    -785.5    +0.00150    II
2,458,416.27573      +/-0.00009	    -785.0    -0.00007    I
2,458,416.73953      +/-0.00038	    -784.5    -0.00056    II
2,458,417.20412      +/-0.00010	    -784.0    -0.00026    I
2,458,417.66851      +/-0.00040	    -783.5    -0.00015    II
2,458,418.13317      +/-0.00016	    -783.0    +0.00022    I
2,458,421.38002      +/-0.00070	    -779.5    -0.00295    II
2,458,421.84775      +/-0.00017	    -779.0    +0.00049    I
2,458,422.31166      +/-0.00083	    -778.5    +0.00012    II
2,458,424.63355      +/-0.00035	    -776.0    +0.00057    I
2,458,425.09817      +/-0.00023	    -775.5    +0.00090    II
2,458,425.56111      +/-0.00023	    -775.0    -0.00045    I
2,458,426.02590      +/-0.00018	    -774.5    +0.00006    II
2,458,426.49000      +/-0.00013	    -774.0    -0.00014    I
2,458,426.95519      +/-0.00027	    -773.5    +0.00077    II
2,458,427.41903      +/-0.00009	    -773.0    +0.00032    I
2,458,427.88281      +/-0.00016	    -772.5    -0.00019    II
2,458,428.34658      +/-0.00016	    -772.0    -0.00070    I
2,458,428.81183      +/-0.00030	    -771.5    +0.00026    II
2,458,429.27688      +/-0.00017	    -771.0    +0.00102    I
2,458,429.74064      +/-0.00033	    -770.5    +0.00050    II
2,458,430.20352      +/-0.00016	    -770.0    -0.00091    I
2,458,430.66817      +/-0.00056	    -769.5    -0.00055    II
2,458,431.13368      +/-0.00017	    -769.0    +0.00067    I
2,458,431.59862      +/-0.00052	    -768.5    +0.00133    II
2,458,432.06132      +/-0.00009	    -768.0    -0.00026    I
2,458,432.52654      +/-0.00039	    -767.5    +0.00067    II
2,458,432.99032      +/-0.00007	    -767.0    +0.00016    I
2,458,433.45593      +/-0.00071	    -766.5    +0.00148    II
2,458,433.91968      +/-0.00016	    -766.0    +0.00094    I
2,458,434.38338      +/-0.00025	    -765.5    +0.00035    II
2,458,434.84679      +/-0.00028	    -765.0    -0.00052    I
2,458,435.31081      +/-0.00043	    -764.5    -0.00079    II
2,458,435.77721      +/-0.00025	    -764.0    +0.00133    I
2,458,436.24083      +/-0.00031	    -763.5    +0.00065    II
2,459,144.74386      +/-0.00004       -0.5    +0.00064    II
2,459,145.20761      +/-0.00004       +0.0    +0.00011    I
2,459,145.67237      +/-0.00013       +0.5    +0.00059    II
2,459,146.13591      +/-0.00005       +1.0    -0.00016    I
2,459,146.60105      +/-0.00005       +1.5    +0.00068    II
2,459,147.06475      +/-0.00005       +2.0    +0.00010    I
2,459,147.52828      +/-0.00003       +2.5    -0.00066    II
2,459,147.99364      +/-0.00005       +3.0    +0.00041    I
2,459,148.45793      +/-0.00004       +3.5    +0.00042    II
2,459,148.92171      +/-0.00003       +4.0    -0.00010    I
2,459,149.38612      +/-0.00004       +4.5    +0.00003    II
2,459,149.85102      +/-0.00005       +5.0    +0.00064    I
2,459,150.31558      +/-0.00007       +5.5    +0.00091    II
2,459,150.77881      +/-0.00006       +6.0    -0.00014    I
2,459,151.24463      +/-0.00005       +6.5    +0.00139    II
2,459,151.70759      +/-0.00006       +7.0    +0.00006    I
2,459,152.17132      +/-0.00005       +7.5    -0.00049    II
2,459,152.63630      +/-0.00009       +8.0    +0.00020    I
2,459,153.10073      +/-0.00005       +8.5    +0.00034    II
2,459,153.56474      +/-0.00007       +9.0    +0.00006    I
2,459,154.02844      +/-0.00003       +9.5    -0.00052    II
2,459,154.49332      +/-0.00004      +10.0    +0.00007    I
2,459,154.95779      +/-0.00004      +10.5    +0.00025    II
2,459,155.42135      +/-0.00003      +11.0    -0.00048    I
2,459,155.88696      +/-0.00007      +11.5    +0.00085    II
2,459,156.35049      +/-0.00003      +12.0    +0.00008    I
2,459,159.13591      +/-0.00003      +15.0    -0.00022    I
2,459,159.60159      +/-0.00005      +15.5    +0.00117    II
2,459,160.06555      +/-0.00008      +16.0    +0.00084    I
2,459,160.52968      +/-0.00009      +16.5    +0.00068    II
2,459,160.99292      +/-0.00009      +17.0    -0.00037    I
2,459,161.45735      +/-0.00010      +17.5    -0.00022    II
2,459,161.92196      +/-0.00004      +18.0    +0.00010    I
2,459,162.38802      +/-0.00008      +18.5    +0.00187    II
2,459,162.85040      +/-0.00005      +19.0    -0.00003    I
2,459,163.31399      +/-0.00003      +19.5    -0.00073    II
2,459,163.77887      +/-0.00003      +20.0    -0.00014    I
2,459,164.24322      +/-0.00004      +20.5    -0.00007    II
2,459,164.70798      +/-0.00005      +21.0    +0.00039    I
2,459,165.17217      +/-0.00003      +21.5    +0.00030    II
2,459,165.63596      +/-0.00004      +22.0    -0.00020    I
2,459,166.09913      +/-0.00004      +22.5    -0.00132    II
2,459,166.56502      +/-0.00004      +23.0    +0.00029    I
2,459,167.02995      +/-0.00010      +23.5    +0.00093    II
2,459,167.49298      +/-0.00005      +24.0    -0.00033    I
2,459,167.95626      +/-0.00005      +24.5    -0.00134    II
2,459,168.42208      +/-0.00003      +25.0    +0.00020    I
2,459,168.88730      +/-0.00006      +25.5    +0.00113    II
2,459,169.35036      +/-0.00005      +26.0    -0.00010    I
2,459,169.81300      +/-0.00005      +26.5    -0.00175    II
---------------------------------------------------------------
